How to Fine-Tune BERT for Text Classification?

Language model pre-training has proven to be useful in learning universal language representations. As a state-of-the-art language model pre-training model, BERT (Bidirectional Encoder Representations from Transformers) has achieved amazing results in many language understanding tasks. In this paper, we conduct exhaustive experiments to investigate different fine-tuning methods of BERT on text classification task and provide a general solution for BERT fine-tuning. Finally, the proposed solution obtains new state-of-the-art results on eight widely-studied text classification datasets.

==> fewshot.txt <==
prop                data   			BERT        Fit
 0.4               100         17.26       9.23 
 1                 250         11.50       8.69 
 2                 500         10.91       8.21 
 4                 1000        9.96        7.04 
 10                2500        8.51        5.88 
 20                5000        7.59        5.58 
 100               25000       5.42        4.37 








==> further-pretrain.txt <==
step    step            BERT
0       0               5.63
  
1      1k              5.54
2      2k              5.38
5      5k              5.26
10     10k             5.06
20     20k             5.01
50     50k             4.92
100    100k            4.37
200    200k            4.57
300    300k            4.68
400    400k            4.66
500    500k            4.53


